Automatic and Efficient Customization of Neural Networks for ML Applications

ML APIs have greatly relieved application developers of the burden to design and train their own neural network models -- classifying objects in an image can now be as simple as one line of Python code to call an API. However, these APIs offer the same pre-trained models regardless of how their output is used by different applications. This can be suboptimal as not all ML inference errors can cause application failures, and the distinction between inference errors that can or cannot cause failures varies greatly across applications. To tackle this problem, we first study 77 real-world applications, which collectively use six ML APIs from two providers, to reveal common patterns of how ML API output affects applications' decision processes. Inspired by the findings, we propose ChameleonAPI, an optimization framework for ML APIs, which takes effect without changing the application source code. ChameleonAPI provides application developers with a parser that automatically analyzes the application to produce an abstract of its decision process, which is then used to devise an application-specific loss function that only penalizes API output errors critical to the application. ChameleonAPI uses the loss function to efficiently train a neural network model customized for each application and deploys it to serve API invocations from the respective application via existing interface. Compared to a baseline that selects the best-of-all commercial ML API, we show that ChameleonAPI reduces incorrect application decisions by 43%.

==> figs/Rebutal_Text_apps.csv <==
,Google ,,,FrugalML,Pretrained model ,new baseline,model D,model DL
soap,0.68,,,0.68,0.7024,0.7,0.73,0.78
DMnMD,0.73,,,0.73,0.748,0.77,0.79,0.88
HLPFL,0.62,,,0.62,0.67,0.73,0.74,0.8
MirrorD,0.62,,,0.62,0.65,0.74,0.77,0.82
noteS,0.65,,,0.65,0.658,0.768,0.75,0.82
pennap,0.64,,,0.64,0.6254,0.737,0.76,0.84
SocialE,0.78,,,0.78,0.81,0.82,0.85,0.89
TwitMG,0.69,,,0.69,0.71,0.77,0.76,0.83
vfriend,0.66,,,0.66,0.68,0.72,0.73,0.76

==> figs/Rebutall_sentiment.csv <==
,,,,Best API,Pre-trained ,,
FoodD,0.614,0.617,0.62,0.64,0.6369,0.66,0.69
Animal,0.68,0.67,0.66,0.71,0.689,0.72,0.765
CarbH,0.725,0.71,0.7,0.74,0.7,0.75,0.79
devfest,0.68,0.667,0.67,0.71,0.68,0.725,0.777059
E601,0.6864,0.678,0.674,0.724,0.682524,0.73,0.78
Hapi,0.785,0.79,0.78,0.82,0.8,0.83,0.87
calh,0.66,0.655,0.64,0.69,0.66,0.7,0.77
JournB,0.67,0.678,0.67,0.72,0.69,0.73,0.78
Mind,0.73,0.714,0.705,0.75,0.705,0.755,0.795
EleS,0.67,0.66,0.67,0.724,0.68252,0.72,0.78
SarM,0.774,0.77,0.76,0.8,0.78,0.82,0.85
tone,0.725,0.71,0.7,0.744,0.71,0.75,0.79
stockm,0.785,0.79,0.78,0.82,0.8,0.83,0.865
uoft,0.68,0.69,0.695,0.72,0.70186,0.74,0.788

==> figs/results_new_google_final.csv <==
,Google's classification API,Pre-trained model,Model retrained with rebalanced training data (higher % of classes appearing in the app),Our solution,,,time,,,,,,,,,,,,,,,,,,,,,
Dogecoin,0.67,0.71,0.835,0.855,0.125,0.145,850,14.16666667,,,,,,,,,,,,,,,,,,,,
Pheonix,0.735,0.75,0.835,0.9025,0.085,0.1525,810,13.5,,,,,,,,,,,,,,,,,,,,
smartHamper,0.6268,0.5801,0.723021582,0.79856115,0.142921582,0.21846115,490,8.166666667,,,,,,,,,,,,,,,,,,,,
Voice-Assistant,0.667,0.67288,0.7628,0.79999,0.08992,0.12711,675,11.25,,,,,,,,,,,,,,,,,,,,
Heapsortcypher,0.62,0.716791,0.805,0.8375,0.088209,0.120709,656.25,10.9375,,,,,,,,,,,,,,,,,,,,
cloudComputing,0.656,0.7634,0.84625,0.89125,0.08285,0.12785,787.5,13.125,,,,,,,,,,,,,,,,,,,,
flaskAPI,0.73,0.695,0.835,0.89,0.14,0.195,787.5,13.125,,,,,,,,,,,,,,,,,0.6169,0.4932,0.587,0.6915
ArtGuide,0.7014,0.66,0.77,0.83333333,0.11,0.17333333,623.4375,10.390625,,,,,,,,,,,,,,,,,,,,
CSC847,0.64,0.7453400504,0.8257,0.8675,0.08035994962,0.1221599496,700,11.66666667,,,,,,,,,,,,,,,,,,,,
The-Coding-Kid,0.56,0.581,0.647,0.7,0.066,0.119,820,13.66666667,,,,,,,,,,,,,,,,,,,,
CycleGAN,0.66,0.7175,0.825,0.87,0.1075,0.1525,918.75,15.3125,,,,,,,,,,,,,,,,,,,,
Hack-At-Home-II,0.7114,0.667,0.84666666,0.89,0.17966666,0.223,787.5,13.125,,,,,,,,,,,,,,,,,,,,
BrandImageAnalysis,0.527,0.530487,0.6626,0.7108,0.132113,0.180313,803.90625,13.3984375,,,,,,,,,,,,,,,,,,,,
senior-project,0.63418,0.6725,0.8175,0.87,0.145,0.1975,787.5,13.125,,,,,,,,,,,,,,,,,,,,
Aander-ETL,0.636,0.667,0.74,0.79,0.073,0.123,656.25,10.9375,,,,,,,,,,,,,,,,,,,,
roblab-hslu,0.59,0.59,0.7066,0.79,0.1166,0.2,525,8.75,,,,,,,,,,,,,,,,,,,,
bird-sweeper,0.82,0.755,0.86,0.905,0.105,0.15,612.5,10.20833333,,,,,,,,,,,,,,,,,,,,
smart-can,0.59,0.605,0.75,0.835,0.145,0.23,656.25,10.9375,,,,,,,,,,,,,,,,,,,,
plant-watcher,0.735,0.73,0.905,0.945,0.175,0.215,918.75,15.3125,,,,,,,,,,,,,,,,,,,,
DisasterRelief,0.771,0.77,0.81,0.86,0.04,0.09,765.625,12.76041667,,,,,,,,,,,,,,,,,,,,
menu_me,0.68,0.685,0.855,0.88,0.17,0.195,656.25,10.9375,,,,,,,,,,,,,,,,,,,,
MDes-code,0.7263,0.72613,0.7602,0.809,0.03407,0.08287,721.875,12.03125,,,,,,,,,,,,,,,,,,,,
photo_book,0.632,0.7211,0.8188679245,0.86037735,0.0977679245,0.13927735,590.625,9.84375,,,,,,,,,,,,,,,,,,,,
StudySpace,0.65,0.65,0.74285,0.828571,0.09285,0.178571,459.375,7.65625,,,,,,,,,,,,,,,,,,,,
nyuad,0.6418,0.6733333,0.8,0.8523,0.1266667,0.1789667,787.5,13.125,,,,,,,,,,,,,,,,,,,,
iot-ai-workshop,0.5871,0.6783,0.7583,0.8322,0.08,0.1539,846.5625,14.109375,,,,,,,,,,,,,,,,,,,,
UofTHacks,0.587,0.6213,0.75903614,0.8012,0.13773614,0.1799,517.34375,8.622395833,,,,,,,,,,,,,,,,,,,,
smart-trash-bin,0.6915,0.71093,0.7933,0.8333333333,0.08237,0.1224033333,689.0625,11.484375,,,,,,,,,,,,,,,,,,,,
PackWise,0.6169,0.65157,0.7567,0.8066,0.10513,0.15503,787.5,13.125,,,,,,,,,,,,,,,,,,,,

==> figs/results_new_multi-select.csv <==
,Google's classification API,Microsoft's classification API,Amazon's classification API,frugalML,Pre-trained model,Model retrained with rebalanced training data (higher % of classes appearing in the app),Our solution,,,time,,,,,FrugalML
Voice,0.64,0.66,0.59,0.745635,0.7,0.8152,0.85,,,,,,,,
CodeKid,0.56,0.576,0.573566,0.58,0.581,0.647,0.7,,,,,,,,
Ingredient,0.6411,0.6425,0.56,0.69,0.656,0.73,0.786,,,,,,,,
TrashBin,0.72,0.76,0.75,0.79,0.7366,0.8333,0.8733,,,,,,,,
Rek,0.66,0.67,0.69,0.77,0.75,0.8366666667,0.89666666,,,,,,,,
Tinyml,0.7,0.8,0.76,0.82,0.75,0.84962406,0.889724,,,,,,,,
Foodier,0.69,0.73,0.74,0.77,0.7433,0.8333,0.89666,,,,,,,,
Cutie,0.63,0.638,0.621,0.64,0.6,0.6401,0.687,,,,,,,,

==> figs/results_new_overall_res_az.csv <==
,Amazon's classification API,Pre-trained model,Model retrained with rebalanced training data (higher % of classes appearing in the app),Our solution,,,,,,,,,,,,,,,,,,,,,,,,
food-assessment-system,0.663,0.7,0.8216,0.86,,,,,,,,,,,,,,,,,,,,,0.6169,0.4932,0.587,0.6915
AWSRekognition,0.7524,0.75,0.8366666667,0.89666666,,,,,,,,,,,,,,,,,,,,,,,,
milab,0.594,0.64,0.68,0.73,,,,,,,,,,,,,,,,,,,,,,,,
aws-rekognition,0.82,0.825,0.885,0.915,,,,,,,,,,,,,,,,,,,,,,,,
tinyml,0.792,0.8,0.84962406,0.889724,,,,,,,,,,,,,,,,,,,,,,,,
Foodier,0.7623,0.78833,0.86,0.89666,,,,,,,,,,,,,,,,,,,,,,,,
RecycleBot,0.7524,0.7357,0.8161,0.8561872,,,,,,,,,,,,,,,,,,,,,,,,
AWS,0.6,0.62,0.8127090301,0.85618,,,,,,,,,,,,,,,,,,,,,,,,
cutiehack,0.621,0.6,0.6401,0.687,,,,,,,,,,,,,,,,,,,,,,,,
Car-Image-search,0.63,0.6725,0.735,0.7725,,,,,,,,,,,,,,,,,,,,,,,,
callforcode,0.66,0.6725,0.735,0.7725,,,,,,,,,,,,,,,,,,,,,,,,

==> figs/results_new_overall_results.csv <==
,Google's classification API,Pre-trained model,Model retrained with rebalanced training data (higher % of classes appearing in the app),Our solution,,,,,,,,,,,,,,,,,,,,,,,,
recipe ,0.78,0.695,0.835,0.89,,,,,,,,,,,,,,,,,,,,,0.6169,0.4932,0.587,0.6915
Dog,0.64,0.755,0.835,0.855,,,,,,,,,,,,,,,,,,,,,,,,
Fire,0.66,0.75,0.835,0.9025,,,,,,,,,,,,,,,,,,,,,,,,
Shirt,0.6268,0.5801,0.723021582,0.79856115,,,,,,,,,,,,,,,,,,,,,,,,
Car,0.667,0.67288,0.7628,0.79999,,,,,,,,,,,,,,,,,,,,,,,,
garbage ,0.5771,0.716791,0.805,0.8375,,,,,,,,,,,,,,,,,,,,,,,,
human,0.6,0.7634,0.84625,0.89125,,,,,,,,,,,,,,,,,,,,,,,,
painting,0.7014,0.66,0.77,0.83333333,,,,,,,,,,,,,,,,,,,,,,,,
Mammal,0.55,0.604534005,0.8257,0.8675,,,,,,,,,,,,,,,,,,,,,,,,
Calorie,0.6368,0.642011,0.761428571,0.7971428,,,,,,,,,,,,,,,,,,,,,,,,
Room ,0.66,0.7975,0.855,0.895,,,,,,,,,,,,,,,,,,,,,,,,
Drinkware,0.7114,0.667,0.84666666,0.89,,,,,,,,,,,,,,,,,,,,,,,,
product,0.527,0.530487,0.697154,0.745,,,,,,,,,,,,,,,,,,,,,,,,
Landscape ,0.5918,0.6,0.8775,0.9175,,,,,,,,,,,,,,,,,,,,,,,,
landmark ,0.636,0.69,0.77181208,0.8255033557,,,,,,,,,,,,,,,,,,,,,,,,
Coat,0.59,0.59,0.7066,0.79,,,,,,,,,,,,,,,,,,,,,,,,
smoke,0.85,0.755,0.86,0.905,,,,,,,,,,,,,,,,,,,,,,,,
smart can,0.59,0.605,0.75,0.835,,,,,,,,,,,,,,,,,,,,,,,,
plant,0.64,0.73,0.905,0.945,,,,,,,,,,,,,,,,,,,,,,,,
Disaster ,0.771,0.77,0.81,0.86,,,,,,,,,,,,,,,,,,,,,,,,
Pollution,0.68,0.685,0.855,0.88,,,,,,,,,,,,,,,,,,,,,,,,
Fish,0.7263,0.72613,0.7602,0.809,,,,,,,,,,,,,,,,,,,,,,,,
Invertebrate,0.582,0.7211,0.8188679245,0.86037735,,,,,,,,,,,,,,,,,,,,,,,,
Drill,0.59,0.65,0.74285,0.828571,,,,,,,,,,,,,,,,,,,,,,,,
Text,0.6418,0.6733333,0.8,0.8523,,,,,,,,,,,,,,,,,,,,,,,,
Monkey,0.5671,0.6283,0.8433,0.8733,,,,,,,,,,,,,,,,,,,,,,,,
Snow,0.587,0.6553,0.75903614,0.8012,,,,,,,,,,,,,,,,,,,,,,,,
Glass & Plastic,0.6915,0.71093,0.7933,0.8333333333,,,,,,,,,,,,,,,,,,,,,,,,
Battery,0.6169,0.65157,0.7567,0.8066,,,,,,,,,,,,,,,,,,,,,,,,

==> figs/results_new_time-t-f.csv <==
,time,
Doge,850,14.16666667
Pheonix,810,13.5
Flask,787.5,13.125
Roblab,525,8.75
GradPr,612.5,10.20833333
SmartC,656.25,10.9375
PlantW,995.3125,16.58854167
DisRel,765.625,12.76041667
FESM,525,8.75
StuSpa,459.375,7.65625
BirdSwe,689.0625,11.484375
Rekog,918.75,15.3125
CarSea,1292.8125,21.546875
Callcode,813.75,13.5625
DMnMD,468.75,7.8125
HLPFL,1041.666667,17.36111111
MirrorD,1416.666667,23.61111111
noteS,511.1111111,8.518518519
pennap,722.2222222,12.03703704
TwitMG,1250,20.83333333
vfriend,555.5555556,9.259259259
